Trace-Mediated Peak Bias: Bridging Temporal Credit Assignment and Cognitive Heuristics in Deep Reinforcement Learning

Temporal credit assignment is central to both biological and artificial intelligence, yet its interaction with non-linear function approximation is poorly understood. We identify a systematic failure mode in deep reinforcement learning (RL) termed Trace-Mediated Peak Bias (TMPB). At intermediate eligibility trace depths, agents irrationally prefer trajectories with high-magnitude reward ``peaks'' over alternatives with higher cumulative returns. This provides a mechanistic account of the Peak-End Rule: a human memory bias where experiences are judged by their most intense moments rather than integrated utility. We show that TMPB emerges because traces amplify distal Temporal Difference errors into ``gradient shocks'' that fixed-step-size Stochastic Gradient Descent cannot normalize, leading to global overestimation. Conversely, adaptive optimizers mitigate this pathology via second-moment normalization. Our results suggest that human-like saliency distortions may emerge naturally from the mathematical constraints of credit assignment in distributed systems, and that adaptive optimization is a theoretical necessity for rational value estimation.

==> results/optimizer_results.csv <==
optimizer,lambda,v_steady,v_peak
SGD,0.0,10.296034812927246,1.1629326343536377
SGD,0.10555555555555556,38.6583251953125,15.313761711120605
SGD,0.2111111111111111,19.298206329345703,33.817928314208984
SGD,0.31666666666666665,14.201523780822754,35.82307815551758
SGD,0.4222222222222222,18.88025665283203,30.98241424560547
SGD,0.5277777777777778,18.137386322021484,12.49119758605957
SGD,0.6333333333333333,16.338590621948242,11.36742115020752
SGD,0.7388888888888889,16.066204071044922,12.72728443145752
SGD,0.8444444444444444,16.050540924072266,12.806506156921387
SGD,0.95,16.050521850585938,12.806497573852539
SGD_momentum_0.9,0.0,11.30343246459961,-0.035967350006103516
SGD_momentum_0.9,0.10555555555555556,42.74199676513672,64.47327423095703
SGD_momentum_0.9,0.2111111111111111,34.8831901550293,7.117794513702393
SGD_momentum_0.9,0.31666666666666665,41.98701477050781,35.509700775146484
SGD_momentum_0.9,0.4222222222222222,33.7886848449707,29.348308563232422
SGD_momentum_0.9,0.5277777777777778,31.522418975830078,31.522418975830078
SGD_momentum_0.9,0.6333333333333333,31.638259887695312,31.638259887695312
SGD_momentum_0.9,0.7388888888888889,27.467073440551758,27.467073440551758
SGD_momentum_0.9,0.8444444444444444,19.898881912231445,19.898881912231445
SGD_momentum_0.9,0.95,14.611412048339844,14.611412048339844
Adam,0.0,6.846364498138428,-1.4017155170440674
Adam,0.10555555555555556,17.588897705078125,11.4199800491333
Adam,0.2111111111111111,14.30052375793457,16.687740325927734
Adam,0.31666666666666665,16.11020278930664,14.489811897277832
Adam,0.4222222222222222,17.845434188842773,10.010214805603027
Adam,0.5277777777777778,16.757732391357422,8.887178421020508
Adam,0.6333333333333333,18.79782485961914,16.305700302124023
Adam,0.7388888888888889,16.953657150268555,12.38026237487793
Adam,0.8444444444444444,16.326129913330078,13.309345245361328
Adam,0.95,15.68720817565918,12.409585952758789
AdamW,0.0,7.346001148223877,-3.522592306137085
AdamW,0.10555555555555556,17.7940616607666,15.529315948486328
AdamW,0.2111111111111111,14.93940544128418,12.148843765258789
AdamW,0.31666666666666665,17.761171340942383,10.996443748474121
AdamW,0.4222222222222222,25.120464324951172,13.658635139465332
AdamW,0.5277777777777778,20.003644943237305,10.445114135742188
AdamW,0.6333333333333333,18.51491355895996,10.135489463806152
AdamW,0.7388888888888889,16.659427642822266,12.300588607788086
AdamW,0.8444444444444444,14.935775756835938,11.870494842529297
AdamW,0.95,17.37352180480957,14.200582504272461
RMSprop,0.0,9.375484466552734,0.11884690821170807
RMSprop,0.10555555555555556,15.946588516235352,10.053932189941406
RMSprop,0.2111111111111111,15.07636833190918,14.404010772705078
RMSprop,0.31666666666666665,17.529094696044922,11.894647598266602
RMSprop,0.4222222222222222,16.999401092529297,11.944467544555664
RMSprop,0.5277777777777778,14.56333065032959,11.904311180114746
RMSprop,0.6333333333333333,15.473650932312012,13.221667289733887
RMSprop,0.7388888888888889,16.220823287963867,12.849967956542969
RMSprop,0.8444444444444444,16.200864791870117,13.037010192871094
RMSprop,0.95,16.091028213500977,12.611902236938477
Adagrad,0.0,4.135193824768066,1.1466001272201538
Adagrad,0.10555555555555556,12.182892799377441,11.17350959777832
Adagrad,0.2111111111111111,16.12505531311035,15.511394500732422
Adagrad,0.31666666666666665,14.837121963500977,14.866174697875977
Adagrad,0.4222222222222222,16.509790420532227,16.750137329101562
Adagrad,0.5277777777777778,10.207818984985352,10.493102073669434
Adagrad,0.6333333333333333,13.622842788696289,11.39657974243164
Adagrad,0.7388888888888889,17.823871612548828,15.428770065307617
Adagrad,0.8444444444444444,13.576369285583496,12.747651100158691
Adagrad,0.95,12.366683006286621,11.982179641723633

